A Search for the Transit of HD 168443b: Improved Orbital Parameters and Photometry

The discovery of transiting planets around bright stars holds the potential to greatly enhance our understanding of planetary atmospheres. In this work we present the search for transits of HD 168443b, a massive planet orbiting the bright star HD 168443 V=6.92 with a period of 58.11 days. The high eccentricity of the planetary orbit e=0.53 significantly enhances the a-priori transit probability beyond that expected for a circular orbit, making HD 168443 a candidate for our ongoing Transit Ephemeris Refinement and Monitoring Survey (TERMS). Using additional radial velocities from Keck-HIRES, we refined the orbital parameters of this multi-planet system and derived a new transit ephemeris for HD 168443b. The reduced uncertainties in the transit window make a photometric transit search practicable. Photometric observations acquired during predicted transit windows were obtained on three nights. CTIO 1.0 m photometry acquired on 2010 September 7 had the required precision to detect a transit but fell just outside of our final transit window. Nightly photometry from the T8 0.8 m Automated Photometric Telescope (APT) at Fairborn Observatory, acquired over a span of 109 nights, demonstrates that HD 168443 is constant on a time scale of weeks. Higher-cadence photometry on 2011 April 28 and June 25 shows no evidence of a transit. We are able to rule out a non-grazing transit of HD 168443b.

==> response_to_referee.txt <==
We would like to thank the referee for a thorough reading of the paper and for
suggestions that have improved the quality of this work. We have implemented
all the referee's suggestions and our detailed response is given below.

> Figure 1 shows the radial velocity measurements of HD168443, but in a 
> way that I feel does not give a good idea of the quality of the data. 
> The only indication is the RMS value printed in both panels. This is 
> important given the transit search relies heavily on a very precise 
> revised orbital ephemeris, something that depends on both the excellent 
> coverage of both planets' orbits, and on high precision radial 
> velocities. I realize that with the very high amplitudes and very 
> different periods, showing the raw velocities with the two-planet fit 
> overplotted would not be that useful. The authors should show the 
> residuals to the fit beneath the two phased RV curves, however. That is 
>  also a more appropriate place to show the value of the RMS scatter.

We have implemented this suggestion. The plots in Figure 1 have been remade to
now reflect the residuals to the two planet fit. The top plot shows the
orbital fit for HD168443b, and the residuals to the complete (two planet +
linear trend), phased to the period of HD168443b. The bottom plot  shows the
orbit of HD168443c with the residuals to the complete fit. As suggested by the
referee, the RMS is now stated with the residual plot.

> Why are the Fairborn observations taken in Stromgren b and y filters? It 
> is not clear to me why two filters are necessary. Will they be used at 
> some point in the future?

The APTs have a two channel potter that has been *designed* to operate in this
mode, taking observations in b and y filters. 
The first paragraph of Section 7.2 (Fairborn Observatory) explains
that the T8 APT has a two-channel photometer that makes Stromgren b
and y measurements simultaneously.  The Henry (1999) reference at the
end of that paragraph fully discusses the operation of T8 for
gathering Stromgren by observations of solar-type stars.  

However, we did not make it clear that we used mean
(b+y)/2 differential magnitudes in our analysis to convert to flux
units. So both filters are indeed used in the analysis. We have modified the
first two paragraphs of Section 7.2 to
make this clear.

> I imagine that the authors could also place upper limits on the 
> inclination of the planetary orbit based on their results. The lack of 
> transit detection certainly rules out a non-grazing transit, but at what 
> orbital inclinations do these occur? What limits can they place on 
> grazing transits? This kind of eclipse, while not as exciting perhaps as 
> a full transit, would still provide some information on the system. The 
> Discussion section seems rather vague on this point to me. A little more 
> detail on what the observations rule out would be useful for the reader.

We have added to the discussion section and we now discuss the possibility of
grazing transits (and limits) as well the possibility of a smaller planetary
radii.

In addition, we made the following changes.

Fixed spelling errors.

Figure 8: We made a change in the way we present the data, with the 
explanation in text. The CTIO photometry is now normalized with respect 
to the APT measurements, using the overlapping points based on the transit 
phase from both data sets.

Changed the list of known bright transiting planets (V<9) based on newly 
published HD97658 paper "Detection of a Transiting Low-Density Super-Earth"
(Henry et al. 2011)

Added the citation for Henry et al. 2011

The citation for "von Braun, K., Kane, S.R., Ciardi, D.R., 2009, apj, 702,
779-790" had apj tag missing. Added

Updated citation which changed status from "submitted" to actual journal
reference
Winn et al 2011 2011, ApJ Letters, 737, 1, L18

